Beyond Journals: Rethinking Research Evaluation in Hungarian Computer Science

This study examines the role of top-tier conference publications in Hungarian computer science research. We show that the national scientometric practice, which is currently journal-oriented, diverges from international norms, creating incentive distortions in researcher evaluation. By linking multiple databases (iCore, DBLP, MTMT, MTA-ATT), we mapped Hungarian-affiliated CORE A* and A conference papers, their temporal and thematic distribution, and author trajectories. Our results indicate that, in theoretical fields, publishing at international conferences became common earlier than in applied fields. At the same time, in applied fields, successful researchers are more likely to continue their careers in foreign institutions or in industry positions. Overall, a substantial share of the already established, internationally most successful researchers are now affiliated with institutions abroad. We recommend recognizing CORE A* papers as equivalent to D1 and CORE A papers as equivalent to Q1 journals in national evaluation systems.

==> figures/already_abroad_coreAstar_by_year.csv <==
Year,3,6,Unknown
1979,2,0.0,0.0
1982,2,0.0,0.0
1983,3,0.0,0.0
1984,2,0.0,0.0
1985,3,0.0,0.0
1986,4,0.0,0.0
1987,6,0.0,0.0
1988,6,0.0,0.0
1989,3,0.0,0.0
1990,8,0.0,0.0
1991,11,0.0,0.0
1992,12,1.0,0.0
1993,6,0.0,0.0
1994,4,1.0,0.0
1995,8,0.0,0.0
1996,6,1.0,0.0
1997,5,0.0,0.0
1998,6,4.0,0.0
1999,15,0.0,0.0
2000,7,2.0,0.0
2001,8,1.0,0.0
2002,8,4.0,0.0
2003,13,3.0,0.0
2004,11,9.0,0.0
2005,9,3.0,0.0
2006,7,5.0,0.0
2007,14,5.0,0.0
2008,10,11.0,0.0
2009,12,13.0,0.0
2010,11,9.0,0.0
2011,23,13.0,0.0
2012,12,16.0,0.0
2013,12,19.0,0.0
2014,9,16.0,0.0
2015,13,23.0,0.0
2016,10,30.0,0.0
2017,15,27.0,0.0
2018,11,25.0,0.0
2019,16,32.0,0.0
2020,23,39.0,0.0
2021,28,42.0,0.0
2022,21,38.0,0.0
2023,19,64.0,0.0
2024,14,66.0,1.0
2025,26,26.0,0.0


==> figures/core_combined_by_year_full_short_transposed.csv <==
Year;A* (selected) full;A* (other) full;Core A full;Core B full;Core C full;A* (selected) short;A* (other) short;Core A short;Core B short;Core C short;no_rank
2000;1123;2294;10398;11218;3880;21;396;552;2425;887;10441
2001;1416;2292;10706;10983;4986;349;358;262;2151;1243;12818
2002;1134;2527;11705;13499;6508;540;359;1002;2499;1857;13779
2003;1851;2606;14163;15320;9613;623;503;845;2441;2342;18090
2004;1523;3118;14871;20701;12730;1129;599;1658;3347;2709;20611
2005;2425;3206;15164;21174;16396;1371;889;2896;3111;3595;25034
2006;2184;3464;18890;24361;16454;1318;1355;1863;5244;3175;27268
2007;3256;3317;16855;25296;18402;1020;1224;2707;5345;3455;29894
2008;2342;3640;16007;24234;19887;1091;1436;2656;5367;3457;35741
2009;2190;4012;19461;22162;19378;972;1433;3765;5221;3223;40904
2010;1954;4442;19261;22980;20653;749;1665;5144;5111;2801;42469
2011;2716;4748;18486;25230;20027;994;1570;5542;5191;3383;51423
2012;2051;4618;20260;25306;22169;1055;1799;5530;5904;3121;54334
2013;3100;4955;20751;26573;20412;1431;2460;4946;6730;3070;59039
2014;2470;4555;20499;27519;20495;1367;2498;5218;6040;3307;61581
2015;3876;4966;21599;26300;20407;1556;2423;4571;7043;3588;65158
2016;3529;5106;21636;27106;20860;1471;2871;5201;6482;3397;64757
2017;4664;4744;22025;27617;20319;1447;2905;4544;6917;3387;69724
2018;5296;5320;22685;27883;20980;1592;3224;5577;7416;2974;73877
2019;9257;5905;23398;28389;21044;2056;2851;5085;6937;3037;81001
2020;10173;6302;24532;27786;18082;1367;2564;5501;6124;1932;67625
2021;12705;6650;23790;26719;17857;1977;2301;4989;6101;2231;73148
2022;13935;7014;21460;30208;17168;2035;2426;4798;6421;2405;70640
2023;17618;7695;20946;32347;19073;2777;2815;5983;6451;2430;82560
2024;22747;10137;22568;29250;23172;4489;2785;5330;9153;2592;75814


==> figures/hungarian_coreAstar_by_year.csv <==
Year,3,6,Unknown
1975,2.0,0.0,0.0
1976,1.0,0.0,0.0
1982,1.0,0.0,0.0
1983,2.0,0.0,0.0
1984,3.0,0.0,0.0
1985,2.0,0.0,0.0
1986,4.0,0.0,0.0
1987,7.0,0.0,0.0
1988,4.0,0.0,0.0
1989,8.0,0.0,0.0
1990,6.0,0.0,0.0
1991,2.0,1.0,0.0
1992,3.0,0.0,0.0
1993,2.0,1.0,0.0
1994,4.0,0.0,0.0
1995,1.0,0.0,0.0
1996,5.0,1.0,0.0
1997,5.0,2.0,0.0
1998,6.0,1.0,0.0
1999,2.0,1.0,0.0
2000,4.0,4.0,0.0
2001,1.0,2.0,0.0
2003,4.0,2.0,0.0
2004,0.0,2.0,0.0
2005,5.0,8.0,0.0
2006,8.0,6.0,0.0
2007,3.0,5.0,0.0
2008,3.0,3.0,0.0
2009,1.0,5.0,0.0
2010,2.0,3.0,0.0
2011,1.0,3.0,0.0
2012,5.0,3.0,0.0
2013,3.0,7.0,0.0
2014,5.0,7.0,0.0
2015,6.0,4.0,0.0
2016,7.0,3.0,0.0
2017,4.0,4.0,0.0
2018,8.0,4.0,0.0
2019,3.0,5.0,1.0
2020,2.0,6.0,1.0
2021,4.0,8.0,1.0
2022,3.0,6.0,0.0
2023,4.0,8.0,0.0
2024,8.0,5.0,0.0
2025,9.0,8.0,0.0


==> figures/journal_vs_conference_abroad.csv <==
x,y,name
4.8,83.4,Barnabás Póczos
17.0,73.64444444444445,Éva Tardos
40.1,68.3888888888889,Dániel Marx
8.933333333333334,51.44444444444444,Dániel Baráth
9.133333333333333,52.333333333333336,László Babai
2.4000000000000004,3.7333333333333334,Csaba D. Tóth
8.2,37.84444444444445,Mario Szegedy
2.4,36.41111111111111,Gergely Neu
1.0,32.7,Tamás Sarlós
9.566666666666665,30.23333333333333,Róbert Busa-Fekete
2.533333333333333,26.522222222222222,Edouard Bonnet
71.13333333333333,26.988888888888887,Gábor Lugosi
4.0,22.8,Balázs Szörényi
28.766666666666666,29.54444444444444,Adrian Dumitrescu
19.666666666666664,20.177777777777777,Endre Szemerédi
0.2,15.133333333333333,Radu Curticapean
31.63333333333333,17.933333333333337,András Lörincz
7.2,19.11111111111111,Tamás Linder
17.833333333333336,22.377777777777776,Gabor Karsai
0.8,14.22222222222222,O-joung Kwon
4.566666666666666,13.555555555555555,Zoltán Szabó 0001
2.533333333333333,10.066666666666666,János Komlós
1.1,11.0,Csaba Nagy 0001
5.933333333333334,16.766666666666666,Janos Sztipanovits
74.00000000000001,14.733333333333334,Gábor Fodor 0001
72.33333333333334,15.433333333333334,A. Sandor Szalay
9.033333333333333,8.044444444444444,Andras Sebo
8.4,7.777777777777778,Ágnes Cseh
4.3,8.11111111111111,Márk Félegyházi
7.0,6.777777777777779,Balázs Vass
11.933333333333334,9.877777777777776,László Tóth 0001
2.2,7.511111111111111,Tamás Grósz
1.2666666666666666,5.711111111111111,Zoltán Ádám Milacski
0.2,4.844444444444443,László Egri
0.4,4.5,Sylvain Guillemot
22.23333333333333,6.144444444444444,Zoltán Szabó 0002
7.9333333333333345,9.566666666666666,Tomás Horváth
0.8,4.488888888888889,Róbert Ormándi
51.13333333333333,5.2333333333333325,Tamas Budavari
9.333333333333334,8.266666666666666,András Horváth
6.266666666666667,3.833333333333333,Attila Bernáth
4.7,5.544444444444444,Noémi Gaskó
1.7999999999999998,5.066666666666666,Levente Csikor
8.7,6.822222222222223,Zoltán Ádám Mann
3.4000000000000004,3.4555555555555557,Bálint Takács
11.9,3.177777777777778,Miklós Simonovits
0.4,4.722222222222222,István Dávid
6.1,5.722222222222222,Tamás Gábor Csapó
1.5,5.111111111111112,Csaba Király 0002
3.0,2.6333333333333333,Márton Csernai
97.66666666666667,2.555555555555556,József Balogh
12.433333333333332,4.022222222222222,Gabor Kecskemeti
3.0,2.644444444444445,Balázs Rácz
3.5000000000000004,3.1,Gergely Varró
15.5,3.7777777777777777,József Kovács
4.4,3.2,Levente Kocsis
14.633333333333333,2.8888888888888893,László Dobos 0001
0.2,2.111111111111111,Nick Brettel
1.0666666666666667,2.288888888888889,László Kopácsi
1.0,1.9666666666666668,Károly Csalogány
18.9,1.1666666666666667,Péter Csikvári
0.8,1.277777777777778,András Formanek
1.8666666666666667,1.6666666666666665,Zoltán Petres
1.2000000000000002,2.411111111111111,Róbert Pálovics
8.733333333333333,1.0,Ferenc Bencs
3.0,1.0,Ambrus Tamás
0.4,1.0666666666666667,Gergely Papp
1.5999999999999999,1.9444444444444446,Attila Zoltan Takacs
2.2333333333333334,1.3111111111111111,Dániel Darvas
2.1333333333333333,2.2222222222222223,Tsegaye Misikir Tashu
1.3333333333333335,1.0,Gábor Szoke
0.8,1.0444444444444443,Máté Ákos Tündik
1.4,0.9777777777777776,Zoltán A. Tuza
0.5333333333333333,0.7222222222222222,Ákos Pernek
1.7333333333333334,0.7777777777777777,Márton Makai
6.533333333333334,1.0222222222222221,Janos Mark Szalai-Gindl
6.266666666666667,1.3444444444444443,Bálint Antal
1.1333333333333333,0.911111111111111,Péter Schaffer
0.4,0.6333333333333333,András Kövi
1.3333333333333333,0.7222222222222222,Attila Klenik
16.733333333333334,0.5777777777777777,Dávid Csercsik
0.7333333333333333,1.4666666666666668,László Blázovics
34.16666666666667,0.3333333333333333,Tamás Szörényi
1.2,0.3333333333333333,Gergo Somorjai
8.933333333333334,0.3333333333333333,Gergely Zábrádi
1.8666666666666665,0.8666666666666667,Piroska Biró
10.466666666666667,1.5777777777777777,Tibor Guzsvinecz
15.8,0.7666666666666666,Attila Magyar
1.2333333333333334,1.1111111111111112,Attila Adamkó
3.3,0.8666666666666667,László Czap
11.266666666666667,0.3333333333333333,Gergely Ambrus
4.566666666666666,0.3555555555555555,Péter Csuti
1.6666666666666665,0.39999999999999997,Gergely Kovács
0.4,0.3333333333333333,György Strausz
4.933333333333334,0.39999999999999997,Ferenc Szabó
7.8,0.6,Andrea Manno-Kovács
5.433333333333334,0.9,Kalman Tornai
0.7,1.011111111111111,Dávid Vincze
0.9333333333333333,0.5,Sandor Repas
5.800000000000001,0.8777777777777778,Csaba Rotter
1.3333333333333335,0.2222222222222222,György Schuster
5.2,2.1999999999999997,Tuan-anh Tran
4.133333333333333,0.7333333333333334,Tamás Zsedrovits
6.4,0.34444444444444444,Gábor Bacsó
1.2666666666666666,0.2222222222222222,Gyorgy Istenes
0.8666666666666667,0.4222222222222222,Anikó Vágner
24.0,0.34444444444444444,Botond Bertók
0.33333333333333337,0.4666666666666667,Tibor Ásványi
0.5333333333333333,0.4555555555555555,Peter Laborczi
1.1333333333333333,0.3,Istvan Pintér
3.3333333333333335,0.4444444444444444,Antal Hiba
6.933333333333334,0.23333333333333334,Tibor Holczinger
1.1333333333333333,0.3333333333333333,Miklós Koller
0.5,0.1111111111111111,Resko Barna
0.1,0.06666666666666667,Tamás L. Horváth
1.9,0.6666666666666666,Borbála Berki
2.4000000000000004,0.43333333333333335,Máté Cserép
4.0,1.077777777777778,Nam H. Do
14.0,0.06666666666666667,István Heckl
3.4333333333333336,1.0666666666666667,Ildikó Horváth
1.2,0.06666666666666667,Viktor Dénes Huszár
8.866666666666669,0.3333333333333333,Kristóf Iván
1.7999999999999998,0.2,Sándor Kolumbán
19.166666666666668,0.13333333333333333,Miklós Kuczmann
3.666666666666667,0.2,András József Laki
1.0333333333333334,0.06666666666666667,Judit Mária Pintér
1.2333333333333334,0.37777777777777777,Ágnes Bogárdi-Mészöly
1.6666666666666665,0.4666666666666667,Anna Sudár
6.2333333333333325,0.13333333333333333,Zoltán Süle
5.033333333333333,0.13333333333333333,Jozsef Suto
0.9,0.2,Szabolcs Szilágyi
1.9666666666666668,0.06666666666666667,Attila Trohak
0.23333333333333334,0.06666666666666667,Attila K. Varga
9.2,0.1111111111111111,Ágnes Backhausz
0.3666666666666667,0.3333333333333333,Mária Bakó


==> figures/journal_vs_conference_company.csv <==
x,y,name
4.8,6.877777777777776,György Szarvas
6.2,6.822222222222223,István Ráth
5.3,5.833333333333334,Ákos Horváth 0001
7.366666666666666,5.633333333333334,Attila Korösi
2.3333333333333335,3.3111111111111113,Éva Hosszu
3.5,5.766666666666667,Tihamer Levendovszky
2.2,2.7222222222222228,Ábel Hegedüs
0.8,2.2,Csaba Debreceni
2.0,4.266666666666667,András Császár
1.3,3.466666666666667,Gábor Enyedi
2.7333333333333334,4.833333333333333,Péter Hága
1.5,3.7777777777777777,Péter Mátray
1.5,2.888888888888889,József Németh
2.4,2.3333333333333335,György Ottucsák
4.533333333333334,3.955555555555555,Gábor Szárnyas
1.7999999999999998,2.5666666666666664,Ákos Utasi
2.2,2.3333333333333335,János Farkas
8.399999999999999,2.4222222222222225,Jácint Szabó
0.2,1.8888888888888888,Tamás Éltetö
0.1,1.3666666666666667,Tamas Sebok
1.9333333333333331,1.5999999999999999,Viktor Csuvik
1.4,1.6777777777777778,László Gyimothi
1.9,1.711111111111111,Zoltán Ujhelyi
13.666666666666668,1.4333333333333333,László Molnár
0.5,1.0,Tamás Jakabfy
2.1333333333333333,1.7444444444444445,Mark Asztalos
0.4,1.2999999999999998,Zoltán Szatmári
2.4333333333333336,1.8111111111111111,Dávid Haja
0.6,0.9444444444444444,Benedek Izsó
1.1,2.0333333333333337,Tamás Matuszka
1.5999999999999999,1.6444444444444444,Dávid Szabó
1.0,1.6222222222222222,Balázs Fodor
0.4,0.8333333333333333,Matyas Martinecz
1.1333333333333333,1.0666666666666667,Peter Hegyi
1.6333333333333333,1.8777777777777778,Gabor Soos
0.33333333333333337,1.2333333333333334,Tamás Tóth
3.2,1.1888888888888889,Árpád Takács
1.5333333333333332,0.6666666666666666,Csaba Virágh
0.5,1.1444444444444444,Zoltán Móczár
1.0,1.0555555555555556,István Pilászy
0.43333333333333335,1.211111111111111,József Varga
1.1333333333333333,0.7999999999999999,Marcell Perenyi
4.733333333333334,1.1333333333333333,Gergely Dobreff
6.1,1.9444444444444444,Tuan Anh Trinh
1.0,0.7999999999999999,Péter Schönhofen
0.8,0.5,Andras Gefferth
1.3333333333333335,0.5,Istvan Maricza
2.533333333333333,0.3333333333333333,Norbert Purger
0.6000000000000001,0.23333333333333334,László Czap 0002
22.53333333333333,0.3333333333333333,Tamás Nepusz
0.43333333333333335,1.2666666666666666,Gergely Pintér


==> figures/journal_vs_conference_hungary.csv <==
x,y,name
44.93333333333334,31.022222222222222,László Lovász 0001
39.43333333333334,23.766666666666666,János Tapolcai
20.4,19.51111111111111,Gábor Rétvári
24.3,15.977777777777776,Lajos Rónyai
53.63333333333333,23.355555555555554,Levente Kovács
18.433333333333334,17.877777777777776,András A. Benczúr
8.6,12.666666666666666,András Gilyén
12.3,10.566666666666666,Miklós Maróti
10.633333333333333,10.266666666666667,Ildikó Schlotter
23.866666666666667,10.011111111111111,Péter Biró 0001
21.2,14.57777777777778,Levente Buttyán
6.433333333333334,12.744444444444445,Árpád Beszédes
4.733333333333334,8.066666666666666,Gergely Ács
39.400000000000006,11.466666666666667,Jozsef Bokor
25.166666666666664,8.177777777777777,Kristóf Bérczi
24.933333333333334,6.733333333333333,Balázs Keszegh
7.066666666666667,6.866666666666667,Péter Kutas
5.0,6.233333333333333,Gergely Kál Csáji
4.8999999999999995,5.7444444444444445,Gábor Bergmann
15.833333333333334,10.1,Gábor Gosztolya
10.366666666666667,11.022222222222222,Pál Varga
12.233333333333333,9.344444444444445,Sándor Laki
10.3,8.044444444444444,Péter Balázs
9.066666666666666,8.755555555555556,Richárd Farkas
7.833333333333334,8.577777777777778,Veronika Vincze
19.933333333333334,9.977777777777778,János Botzheim
12.333333333333332,8.966666666666667,Balázs Sonkoly
2.3333333333333335,6.844444444444444,Gábor Berend
2.1666666666666665,7.288888888888889,Tamás Gergely
32.63333333333333,6.699999999999999,Gábor Vattay
3.1,5.666666666666666,Felician Németh
11.033333333333335,6.433333333333334,András Gulyás
28.433333333333337,5.133333333333334,György Dósa
16.2,7.988888888888889,György Eigner
5.8,6.511111111111111,Géza Szabó
39.96666666666666,5.488888888888889,Peter Antal
2.6333333333333333,5.166666666666666,Oszkár Semeráth
21.433333333333334,6.0777777777777775,Csaba Benedek
2.733333333333333,3.6333333333333333,Ivan Eichhardt
147.86666666666665,7.222222222222222,István Csabai
11.6,5.566666666666666,Péter Babarczi
11.299999999999999,5.177777777777777,András Kocsor
5.733333333333333,3.955555555555556,Alpár Jüttner
8.1,5.877777777777777,Péter Hegedüs
8.833333333333332,6.222222222222221,Kálmán Palágyi
18.73333333333333,3.8666666666666667,Tamás Fleiner
4.4,4.977777777777778,István Hegedüs
4.8,4.333333333333333,Tamas Bence Schwarcz
8.9,6.377777777777777,László Vidács
2.7333333333333334,4.7,András Vörös 0001
4.933333333333334,4.2555555555555555,Tamás Lukovszki
2.033333333333333,3.5999999999999996,Kristóf Marussy
10.1,2.666666666666667,Gyula Pap
14.466666666666667,5.188888888888888,Gergely Biczók
4.5,3.9666666666666663,Ákos Kiss 0001
16.133333333333333,4.800000000000001,I. Z. Reguly
20.166666666666668,5.988888888888889,Attila Kertész
0.43333333333333335,4.999999999999999,István András Seres
2.4000000000000004,6.0,Gergely Mezei
7.333333333333334,6.322222222222222,Balázs Csébfalvi
1.4333333333333336,3.7444444444444445,Ákos Hajdu
5.733333333333333,4.322222222222222,László Czúni
12.666666666666666,3.066666666666667,János Balogh
8.533333333333333,3.555555555555556,Erika R. Bérczi-Kovács
2.1333333333333333,2.511111111111111,Ferenc Horváth
0.33333333333333337,2.9666666666666663,István Megyeri
7.2,3.988888888888889,László Gulyás
8.133333333333333,3.6333333333333333,Sándor Szénási
1.5,2.7444444444444445,Béla Vancsics
10.8,4.011111111111111,Róbert Lovas
2.3666666666666667,2.9333333333333336,András Márkus
13.566666666666666,2.7222222222222223,Ákos Odry
1.0,3.011111111111111,Domokos M. Kelen
0.6000000000000001,2.8666666666666667,András Majdán
12.733333333333333,2.6333333333333333,József Békési
4.133333333333333,2.8333333333333335,Vince Molnár
10.866666666666667,2.3333333333333335,Csanád Imreh
7.0,3.6555555555555554,András Micsik
0.6,2.111111111111111,Renáta Hodován
1.0,1.1777777777777778,Tekla Tóth
28.96666666666667,6.411111111111111,Andras Hajdu
1.3333333333333333,2.4666666666666663,Zsófia Ádám
8.3,5.4,László Bokor
1.1333333333333333,2.455555555555556,Gabor Antal
3.766666666666667,2.966666666666667,Zoltán Micskei
12.466666666666667,2.7111111111111112,Bálint Vanek
7.133333333333334,3.6555555555555554,Zoltán Juhász
5.2333333333333325,1.8444444444444443,Peter Sarcevic
7.233333333333333,2.522222222222222,Tamás Vinkó
3.166666666666667,2.2333333333333334,Dániel Varga
7.933333333333334,1.777777777777778,Gabor Damasdi
1.7666666666666668,2.1222222222222222,Péter Orosz
0.4,1.7888888888888888,Attila Szatmári
2.933333333333333,2.4555555555555557,Balázs Pejó
1.5,2.288888888888889,Gergö Balogh
2.3333333333333335,1.9999999999999998,Péter Gyimesi
5.633333333333333,1.9,Johanna Sápi
5.4,2.1888888888888887,József Molnár
3.8,2.2333333333333334,Gábor Kusper
0.6666666666666667,1.5777777777777777,Zoltán Alexin
2.2,1.9333333333333331,Tamás Lévai
2.0,2.0444444444444443,Gábor Valasek
2.4000000000000004,3.0555555555555554,Judit Jász
5.6000000000000005,2.5444444444444443,Janos Czentye
2.6,1.1666666666666667,Márton Benedek
8.533333333333333,2.1222222222222222,Tadeusz P. Dobrowiecki
0.13333333333333333,1.6333333333333333,Attila Török
2.6,2.588888888888889,Markosz Maliosz
1.7333333333333334,2.533333333333333,Imre Kocsis
12.266666666666666,2.411111111111111,Balázs Bánhelyi
1.5,1.4,Adrián Csiszárik
3.766666666666667,1.6444444444444444,Edit Tóth-Laufer
1.0,1.4999999999999998,Gábor Danner
7.966666666666667,4.222222222222222,László Lengyel
4.0,2.588888888888889,János Demetrovics
5.3,2.4,István Pelle
8.8,1.0,Lajos Lóczi
12.133333333333333,1.0,Péter Györgyi
5.4,1.1111111111111112,Balazs Maga
0.33333333333333337,1.0666666666666667,Dániel Zombori
0.2,1.0,Levente Halmosi
0.2,1.0,Bálint Mohos
8.033333333333333,1.0,Vera T. Sós
10.5,1.0,Sándor Z. Kiss
3.3333333333333335,1.5444444444444443,Zsolt Csaba Johanyák
4.3,2.7111111111111112,Mark Szalay
1.7333333333333334,1.5666666666666667,András Kicsi
4.0,1.0,Ákos K. Matszangosz
0.4,1.0,Péter Korösi-Szabó
2.0999999999999996,3.0,Csaba Simon
4.466666666666667,3.6222222222222222,Péter Ekler
1.0,1.288888888888889,Zsolt Sánta
8.533333333333333,1.1666666666666667,Gábor Vásárhelyi
16.7,1.8666666666666667,Gyula O. H. Katona
3.2,1.7111111111111112,Gergely Vakulya
0.4666666666666667,1.5777777777777777,Tamás Mészáros
7.533333333333334,2.488888888888889,Bálint Daróczy
2.766666666666667,1.9777777777777779,László Gönczy
2.7333333333333334,1.6777777777777776,Alexandra Markó
0.5,1.0666666666666667,Gyöngyi Bujdosó
3.5666666666666664,2.2555555555555555,Tamás Holczer
3.8,2.1666666666666665,Mohammed Salah Al-Radhi
4.4,2.1555555555555554,Áron Ballagi
0.8666666666666667,1.3555555555555556,Zsolt Szántó
1.2666666666666666,1.3,Áron Fóthi
10.433333333333334,2.5,Gábor Horváth 0002
0.6,2.1666666666666665,Csaba Zainkó
2.0333333333333337,1.4999999999999998,László Varga 0001
22.900000000000002,0.5111111111111111,Asefeh Asemi
0.1,1.0777777777777777,Péter Attila Soha
8.433333333333332,1.4555555555555557,Adrienn Dineva
0.8666666666666667,0.8333333333333333,Márton Véges
1.2000000000000002,0.8999999999999999,Krisztian Nemeth
4.0,2.5777777777777775,Bence Ladóczki
0.4,0.7888888888888889,Gábor Huszerl
3.666666666666667,1.3555555555555554,Gabor Kertesz
0.8,0.5555555555555556,Norbert Vándor
1.6666666666666665,1.0222222222222221,Zoltán Kincses
3.6,0.8333333333333333,Erzsébet Németh
5.333333333333333,1.4333333333333331,István Vassányi
4.433333333333333,2.4555555555555557,David Sztahó
3.0,0.7777777777777777,Attila Jung
4.066666666666666,1.0,Jozsef Kuti
3.6666666666666665,1.4666666666666668,László Bacsárdi
33.0,0.6666666666666666,Ellák Somfai
1.4666666666666666,0.8333333333333333,Ádám Fodor
0.13333333333333333,0.6666666666666666,Daniel Peter Szabo
3.4,0.6666666666666666,Szabolcs Szentpéteri
2.033333333333333,0.8888888888888888,István Takács
0.13333333333333333,0.6333333333333333,Csaba Kazó
3.5999999999999996,0.6666666666666666,László Szegö
2.8666666666666667,1.0333333333333332,Péter Bodnár
1.0666666666666667,0.9333333333333333,Brigita Sziová
2.8,2.2555555555555555,Gábor Fehér
27.333333333333332,0.6666666666666666,Máté Vizer
1.8,0.8333333333333333,Janos Szigeti
1.1333333333333333,1.4444444444444442,István Nagy 0001
0.4666666666666667,0.8555555555555555,Kornél Kovács
0.8666666666666667,1.011111111111111,Gábor Szirtes
12.8,0.7222222222222222,Csaba Molnar
2.7,3.2777777777777777,Bertalan Forstner
4.8999999999999995,1.0555555555555556,Judit Szücs
5.733333333333334,1.0999999999999999,Boldizsár Tüü-Szabó
2.2,1.7999999999999998,Gábor Pék
16.066666666666666,1.0777777777777777,Roland Molontay
4.6000000000000005,1.7999999999999998,Zoltán Gál
5.633333333333334,1.011111111111111,Ákos Hajnal
19.5,0.7444444444444444,Boglárka G.-Tóth
81.46666666666667,0.9,Tamás Vicsek
4.4,0.9777777777777779,Erno Horváth
2.0,1.1333333333333333,András Bánhalmi
0.9333333333333333,0.5,Zoltán Ságodi
2.2,1.3444444444444446,Máté Tejfel
2.3333333333333335,0.9666666666666667,László Kovács
10.6,1.1111111111111112,András Mészáros
1.1333333333333333,1.1555555555555554,Sándor Juhász
1.4,1.5444444444444443,Balazs Tusor
1.3,0.6888888888888889,Ferenc Béres
7.333333333333334,1.7777777777777777,Jozsef Katona
0.33333333333333337,0.7333333333333333,Szabolcs Sergyán
1.5666666666666667,0.9555555555555556,Zsolt Tóth
2.0333333333333337,1.3888888888888888,László Aszalós
8.2,0.5555555555555556,Marcell Nagy
0.5333333333333333,0.6444444444444444,Adam Istvan Szucs
1.7,0.38888888888888884,Pegah Rahimian
1.3333333333333333,0.3333333333333333,Panna Geher
4.833333333333334,0.39999999999999997,Judit Nagy-Gyorgy
28.133333333333333,1.1111111111111112,Máté Nagy 0001
3.533333333333333,0.3333333333333333,Ottilia Fülöp
8.766666666666667,1.6444444444444444,Gábor Lencse
2.066666666666667,0.5777777777777777,Gyorgy Kalmar
2.8333333333333335,0.3333333333333333,Tamas Hubai
0.2,0.3333333333333333,Attila Baksa
13.266666666666667,0.4111111111111111,Péter Egri
5.9333333333333345,0.9444444444444444,Tamás Dózsa
3.933333333333333,0.6333333333333333,György Kovács 0002
1.3333333333333333,0.6777777777777777,Boldizsár Bencsáth
4.666666666666667,0.5333333333333333,Jinat Ara
5.466666666666667,1.1777777777777776,Illés Horváth
32.16666666666667,0.8666666666666667,Laszlo Gyongyosi
6.533333333333333,0.6333333333333333,Péter Salvi
2.0,0.38888888888888884,Adrienn Szabó
1.9333333333333331,0.17777777777777776,Áron Fehér
3.5666666666666664,0.1111111111111111,Anita Agárdi
0.9,0.1111111111111111,Ahmet Mehmet Karadeniz
23.03333333333334,0.1111111111111111,Tamás Marosvölgyi
2.8,0.17777777777777776,Olivér Hornyák
4.333333333333334,0.06666666666666667,Gábor Kiss
0.4,0.06666666666666667,Zoltán Blázsik
2.7666666666666666,0.13333333333333333,Carolin Hannusch
3.2,0.13333333333333333,Gordana Stankov
5.4,2.3666666666666667,György Dénes
0.6333333333333333,0.13333333333333333,Csaba Krasznay
15.466666666666667,0.06666666666666667,Anita Habók
55.1,0.3333333333333333,Yuriy Bilan
0.6000000000000001,0.1111111111111111,Zoltán Belső


==> figures/university_ranking_data.csv <==
University,CitationScore,CoreAStarPapers
Warsaw,59,95
Technion,61.5,330
Vienna,65.2,176
Zurich,82,646
Milan,64.2,287
Prague,56.8,54
Massachusetts,91.7,778
Carnegie,100,1026
Stanford,89.2,707
Oxford,83.5,309
Berkeley,85.2,735
Harvard,81.2,363
Toronto,83.8,481
EPFL,78.4,838
London,69.2,831
Mcgill,67.3,269
Waterloo,74.9,418
Fudan,71.3,234
KTH,68.3,407
Purdue,63.7,566
Madrid,57.1,138
Munich,75.4,254
Moscow,65.9,54
Columbia,74.7,763
Cornell,77.2,474
BME,48.8,35
ELTE,50.9,12
SZTE,45.9,30

